Keeping LLMs Aligned After Fine-tuning: The Crucial Role of Prompt Templates

Public LLMs such as the Llama 2-Chat underwent alignment training and were considered safe. Recently Qi et al. [2024] reported that even benign fine-tuning on seemingly safe datasets can give rise to unsafe behaviors in the models. The current paper is about methods and best practices to mitigate such loss of alignment. We focus on the setting where a public model is fine-tuned before serving users for specific usage, where the model should improve on the downstream task while maintaining alignment. Through extensive experiments on several chat models (Meta's Llama 2-Chat, Mistral AI's Mistral 7B Instruct v0.2, and OpenAI's GPT-3.5 Turbo), this paper uncovers that the prompt templates used during fine-tuning and inference play a crucial role in preserving safety alignment, and proposes the ``Pure Tuning, Safe Testing'' (PTST) strategy -- fine-tune models without a safety prompt, but include it at test time. This seemingly counterintuitive strategy incorporates an intended distribution shift to encourage alignment preservation. Fine-tuning experiments on GSM8K, ChatDoctor, and OpenOrca show that PTST significantly reduces the rise of unsafe behaviors.

==> checklist.txt <==
A1 yes
A1 We provide the limitation of the current study in Section 7.

A2 yes
A2 We discuss the potential risk and ethics in Section 8.

A3 yes
A3 Please see the abstract and introduction (Section 1) for more details.

B yes
B1 yes
B1 For example in section 2, we cite the authors creating the AdvBench dataset. In the Appendix, we also cite the repository on which we build the evaluations.

B2 yes
B2 In Appendix D (Experiment details), we explicitly mention that the datasets we used are licensed under the MIT license.

B3 N/A
B3 As shown in the Appendix, the asset is under MIT license.

B4 N/A

B5 N/A

B6 N/A
B6 The datasets are either split, or there is only a training set used for training (e.g. OpenOrca)

C yes
C1 yes
C1 We explicitly mentioned that we fine-tune the Llama 7B model and Mistral 7B model. We also mention some estimated GPU hours in the limitation section.

C2 yes
C2 We discuss the experiment details in Appendix D

C3 yes
C3 we clearly mention the number of repeated times in the figures' captions and experiment details.

C4 N/A

D No

E yes
E1 yes
E1 we use GPT to judge the answer generated by other language models. We clearly state this usage in Section 2.
